Anisotropy and Corotation of Galactic Cosmic Rays

The intensity of Galactic cosmic rays is nearly isotropic because of the influence of magnetic fields in the Milky Way. Here, we present two-dimensional high-precision anisotropy measurement for energies from a few to several hundred teraelectronvolts (TeV), using the large data sample of the Tibet Air Shower Arrays. Besides revealing finer details of the known anisotropies, a new component of Galactic cosmic ray anisotropy in sidereal time is uncovered around the Cygnus region direction. For cosmic-ray energies up to a few hundred TeV, all components of anisotropies fade away, showing a corotation of Galactic cosmic rays with the local Galactic magnetic environment. These results have broad implications for a comprehensive understanding of cosmic rays, supernovae, magnetic fields, and heliospheric and Galactic dynamic environments.

==> 1131702coverletter.txt <==
                                       September 4, 2006 THCA (Monday)
Dr. Joanne Baker
Associate Editor
Science International
Bateman House, 82-88 Hills Road,
Cambridge CB2 1LQ, UK
Tel: +44(0)1223 326 500
Fax: +44(0)1223 326 501
E-mail: science@science-int.co.uk
Website: www.sciencemag.org

Dear Associate Editor Baker:

Many thanks for your letter dated 8 August 2006 regarding our 
submitted manuscript "New anisotropy component and corotation 
evidence of the Galactic cosmic rays" (LoginID: 1131702; 
Password: 432220) and for the editorial interest in publishing 
our paper as a Research Article. We have carefully read and 
extensively discussed the suggestions and comments of the two 
referees as well as your detailed editorial marks on the 
manuscript for improvement and clarification of the presentation.
Your editorial suggestions are all well taken and we tried our
best to reorganize and clarify various paragraphs. At the end
in the Discussion section, we added two paragraphs to discuss 
implications of our experimental results. Accordingly, we have 
systematically revised the manuscript throughout and clarified 
various points. Our specific responses to your editorial remarks 
and to the two referees are given below.

Attached please also find an image file 1131702cover.jpg
which contains an exhilarating and magnificent panorama of our 
Tibet Air Shower Arrays surrounded by beautiful snow mountains. 
We would appreciate it very much if you would kindly consider 
the image as the Science cover.

---------------------------------------------------------------
---------------------------------------------------------------
For your editorial comments.

Page 1

*Please add simple intro for non-specialist audience
->Done.

*Please avoid too much jargon and explain all results
and reasoning more clearly
->We tried our best.

*Research Articles - please add section headings
->Done.

*At the end, please add a paragraph with implications. 
->We have added a Discussion section.

*I suggest you ask an English-speaking colleague 
to edit the revised paper for clarity
->We have done so.

*short title
->We have adopted your suggested title 
now for our Research Article.

Page 2 abstract

*shorten to ~ 120 words.
->We have done so. Several sentences have 
been deleted following your suggestions.

*No abbreviations or acronyms in abstract.
->We have done so now.

*explain more simply ["tail in", "loss cone"] for non-specialists.
->We have dropped these terms in the abstract;
when they appear in the main text, we refer the 
readter to No.7 item in "References and Notes".

*Marked grammatical or word usage problems
->These have been fixed.

Page 3

*Add Section headings
->This is done now.

*Introduce GCRs to wide audience
*simplify intro for non specialists 
->Suggestions of both referees are well taken. We 
  have also incorporated suggestions of colleagues.

*clarify "highly randomized by its irregular components ..."
->The suggestion of referee 2 is adopted. 

*clarify "temporal and rigidity dependent modulation parameters"
->This phrase is now replaced by "CR transport parameters".

*question on "Such a Doppler effect had been observed ..."
-> This phrase has been replaced by
   "Such a CR anisotropy, caused by the Earth orbital 
   motion around the Sun, has indeed been detected (6)."

*clarify "...to exclude this effect..."
-> This phrase is now replaced by
  "...to exclude the CR anisotropy of this origin..."

*question on "the modulation profile"
-> This phrase is now changed to 
   "the CR modulation profile along the R.A. direction"

*clarify "...two Gaussian functions to replace the first harmonic function"
->This phrase is now replaced by "each individual experiment could only 
  measure the CR modulation profile along the R.A. direction which was 
  usually fitted by first few harmonics. By introducing two Gaussian 
  functions with Declination dependent parameters (mean, width and 
  amplitude)...". We also refer to References and Notes (7,9) for 
  more details.

*Other grammatic and word usage problems
->These are fixed according to the editorial suggestions.

Page 4

*clarify "...mode energy (the most probable gamma-ray 
energy observed from the standard candle Crab) ..."
-> The phrase "mode energy" is now changed to "modal energy"
   in all relevant places as suggested by Referee 1; the 
   phrase in the parentheses is now removed. 

*give more info about data + analysis  use SOM if necessary
-> GCR event selection criteria are described. Details of 
   the data analysis can be found in the publication item 
   15 of References and Notes.

*explanations on "solar maximal year" and "solar minimumal year"
-> These phrases are now explained explicitly in parentheses.

*explanations on "tail in" and "loss cone"
-> These terms are now explained in item 7 
   of "References and Notes".

*give details on "...combination analysis of the 
underground muon telescope data..."
-> For details, the reader is referred 
   to item 9 of "References and Notes".

*Other grammatic and word usage problems.
-> These are fixed following the editorial suggestions.

Page 5

*clarify "large scale"
*explain gamma-rays in more detail
->The entire paragraph has now been rewritten
  in the revised manuscript.

*clarify "fired detector number below 8"
->This part has been rewritten according 
  to the suggestions of Referee 1.

*clarify "...controversial to the suggestion 
 made in the previous work (1)..."
->This is taken care of according 
  to the suggestion of Referee 1.

*explain corotation in more detail & say why this 
 is important to know & NB review #2
->This has been done by revising the text and
  by adding a "Discussion" section at the end.

Page 7

*Adelaid to Adelaide
-> This is now done.

Page 8

*itemize panel, mark the year and the intensity scale
-> Figure 1 has been redrawn; its caption is also
   revised.

Page 9

*combine Figure 2 and Figure 1
-> The two Figures are combined. The previous Figure 2 is now
shown as Figures 1d and 1e with different spatial resolutions;
the Cygnus region is blown up in order to examine details.

*"pixels in radius of 5 degrees" => "pixels of width 5 degrees"
->We keep the original phrase because pixels are circular with 
  radius of 5 degrees.

*add (~310 degrees R.A.)
->This is now done as (38^{\circ} N Dec and 309^{\circ} R.A.).

*label sigma
-> This is now done.

Page 10

*scale, explanation on fitting parameters
*itemize the panel
-> These are done in a redrawn Figure 2 with
   clear labels.

Page 11

*itemize the panels and intensity scale
-> Figure 3 has been redrawn with clear labels.

*their=> its
->done

Page 12

*itemize the panels and explanation on fitting parameters
-> These are done in a redrawn Figure 4 with clear labels.
Certain errors in labeling contours are also corrected.

--------------------------------------------------------------------
--------------------------------------------------------------------
Review 1.

First of all, we are grateful to Referee 1 for the extremely positive 
assessment of our major experimental results and analysis carried out 
at the Tibet Air Shower Arrays of Yangbajing, China. We also thank
Referee 1 for the encouragement and a list of detailed comments and 
suggestions to improve the manuscript presentation. We have now paid 
a serious attention to avoid grammatical errors in English as much as 
we could throughout the revised manuscript.

Following the suggestion of Referee 1, we now added a sentence at the
end of the abstract to indicate broad implications of our experimental 
results. We also included paragraphs in the Discussion section of the 
revised manuscript to emphasize the importance and implications of our 
experimental results and analysis for readers from different disciplines.

(1) I suggest changing the title to:  
 New anisotropy component and evidence of Galactic cosmic ray corotation.
  
With regard to the title of our Research Article, we have now 
adopted the editorial suggestion "Anisotropy and corotation of 
Galactic cosmic rays".

(2) In the paper the authors refer to the "mode energy". It is unclear 
 whether they mean the "median energy" or the "modal energy" and these 
 have slight, but significant, differences in meaning. This needs to 
 be corrected on page 4, line 3 and in the Figure captions for figures 
 1, 2 and 3.

We thank Referee 1 for raising this point. We now use "modal energy"
instead of "mode energy" in all relevant places as specifically noted 
by Referee 1.

(3) The x-axes in Figure 1 (a) and (b) are labelled "Local solar time" 
 but this should surely be "Local sidereal time".

The referee is correct. We now corrected the errors and label 
the x-axes with equivalent R.A. (deg) in Figure 1 (a) and (b).

(4) Abstract, line 1 - change "Observation on the distribution..." 
 to "Observation of the distribution..."

Following the editorial suggestion, we now removed the 
first sentence of the abstract from the revised manuscript.

(5) Abstract, line 6 - change "The CR anisotropy carries messages 
 on the propagation and the structure..." to "The anisotropy carries 
 information about CR propagation and the structure..."

Following the editorial suggestion, we now removed the sentence 
of line 6 of the abstract from the revised manuscript.

(6) Abstract, line 12 - change "This is the highest precision 
 and 2D measurement..." to "This is the highest precision 2D 
 measurement..."

Following the editorial suggestion, we now removed the sentence 
of line 12 in the abstract from the revised manuscript.

(7) Abstract, line 14 -change "...much better granularity." 
 to "...much better granularity than  previously achieved."

Regarding line 14 of the abstract, we have now 
rephrased the sentence in the revised manuscript.

(8) Page 3, Text, line 1 -change "The anisotropy 
 of the GCRs..." to "The anisotropy of GCRs..."

Article "the" is dropped and "GCRs" is expanded to "Galactic 
cosmic rays" following the editorial suggestion.

(9) Page 3, Text, line 3 - change "...are accelerated at the 
 supernova remnants (SNRs) by the diffusive shock wave 
 acceleration process (2, 3)." to "...are accelerated at
 supernova remnants (SNRs) by diffusive shock acceleration (2, 3)."

The suggestion of Referee 1 is well taken. The phrase is now
changed to  "...are accelerated by diffusive magnetohydrodynamic 
(MHD) shocks (1) of supernova remnants (SNRs) and stellar winds."

(10) Page 3, Text, line 4 -change "The discreteness of the SNRs 
 can lead to the anisotropy of the CRs (4)." to "The discreteness 
 of the SNRs could lead to a CR anisotropy (4)."

We now change "can" to "could".

(11) Page 3, Text, line 5 - change "However, the GCRs almost completely 
 lost..." by "However, GCRs have almost completely lost..."

Article "the" is now dropped.

(12) Page 3, Text, line 6 - change "...propagating on average 
 millions of years,..." by "...propagating on average for 
 millions of years,..."

Preposition "for" is now inserted as suggested by Referee 1.

(13) Page 3, Text, line 6 -replace the word "bended" with the word "deflected"

The relevant sentence has been generally rephrased following the suggestion 
of Referee 2. The specific change is "However, GCRs must almost completely
lose their original directional information; their orbits are deflected by 
the Galactic magnetic field (GMF) and are randomized by irregular GMF 
components, having traveled on average for many millions of years, 
some also having interacted with interstellar gas atoms and dusts."

(14) Page 3, Text, line 9 - change the word "drifting" to the word "drift"

We now change "drifting" to "drift".

(15) Page 3, Text, line 12 - change "Owing to the long term and 
 high altitude..." to "Long term, high altitude..."

The sentence is now rephrased as suggested by referee 1.

(16) Page 3, Text, line14 - change "...measurement on cosmic..." 
 to "...measurement of the cosmic..."

The wording of "...measurement on cosmic ..." is now changed to 
"...measurement of the cosmic ..." in the revised manuscript.

(17) Page 3, Text, line17 - change "The cosmic ray is..." to "CRs are..."

The relevant sentence is now rephrased in the revised manuscript.
It is changed to "with CRs arriving more intense from the motion
direction..."

(18) Page 3, Text, line 20 - change "...data observed by that time..." 
 to "...data observed to that time..."

The phase "...by that time ..." is now changed to "...to 1930s...".

(19) Page 3, Text, line 21 - change "...that CRs plasma stays 
 rest in..." to "...that the CR plasma stays at rest in..."

The suggestion of Referee 1 is well taken.

(20) Page 3, Text, line 23 - change "Only until 
 recently, our high..." to "Our high..."

The phrase "Only until recently," is now removed.

(21) Page 3, Text, line 26 - change "Historically, sidereal 
 time..." to "Historically, the sidereal time..."

Article "the" is now added in the revised manuscript.

(22) Page 3, Text, line 27 - change "Locating at different 
 latitude and operating in different period of years..." 
 to either "Located at different latitudes and operating 
 in different periods..." or "Located at different latitudes 
 and operating in different years..."

The sentence is rephrased according to the suggestion of Referee 1.
It is changed to "Located at different geographical latitudes and 
operating in different years...".

(23) Page 3, Text, line 32 - replace the word "can" with the word "could"

Word "can" is now changed to "could" according to Referee 1.

(24) Page 3, Text, line 34 - remove the word "what" from 
 the start of the line.

Word "what" is now removed from the revised manuscript.

(25) Page 4, Text, line 7 - change the word "array" to the word "arrays"

Word "array" is now changed to "arrays" according to Referee 1.

(26) Page 4, Text, line 11 - change "...680 Hz for the Tibet III. 
 In this work, the sample includes..." to "...680 Hz for the 
 Tibet III arrays. This work includes..."

The sentence is now rephrased in the revised manuscript. It is 
changed to "...\sim 680 Hz for the Tibet HD and III arrays. The 
data were acquired by running...".

(27) Page 4, Text, line 13 - change "Event is selected..." 
 to "Events are selected..."

We now write "GCR events are selected ...".

(28) Page 4, Text, line 25 -change "The anisotropy of cosmic ray has been 
 studied in four different periodicities: the solar time..." to "The CR 
 anisotropy has been studied in four different time frames: solar time..."

The sentence is modified in the revised manuscript.
It is changed to "We systematically examined the CR anisotropy in four
different time frames, namely solar time..."

(29) Page 4, Text, line 28 -change "...from which the 
 systematic is found to be well under control." to either 
 "...from which systematic variations are found to be 
 negligible." or "...from which systematic  variations 
 are found to be unimportant." or something similar.

The sentence is rephrased as suggested by Referee 1.
It is changed to "...; and systematic variations are 
found to be unimportant."

(30) Page 4, Text, line 30 - change "23th" to "23rd"

The typo is corrected and "23rd" is now in place.

(31) Page 4, Text, line 31 - change "...approaching to the 
 solar minimal year. Results on the..." to "...approaching 
 solar minimum. Results for the..."

The suggestions of Referee 1 and Editor are well taken here.
It is changed to "...approaching the solar minimum (a period 
of a few years when solar magnetic activity become minimal).
Comparing the sidereal ...". 

(32) Page 4, Text, line 33 - change "...to the solar activity." 
 to "...to solar activity."

Article "the" is now removed from the revised text.

(33) Page 4, Text, line 35 - replace the 
 words "more fining" by the word "finer"

Word "finer" is now used.

(34) Page 5, Text, line 1 - change "...in a large scale,..." 
 to "...large scale,..."

The sentence is now rephrased and clarified.

(35) Page 5, Text, line 2 - change "...favors that gamma..." 
 to "...favors the interpretation that gamma..."

We now added "the interpretation".

(36) Page 5, Text, lines 3-6 - replace with the following: 
 "However, as the current system can not distinguish  
 gamma-rays from the CR background, we are not able to 
 tell how much of this excess is related to gamma-ray 
 emission and how much, if any, is related to charged 
 CRs (28). Such a determination requires upgrading the 
 array for CR and gamma-ray discrimination." (Note the 
 symbol 'gamma' is not available in the web interface 
 when submitting the review)

These statements are revised in the 
spirit as suggested by Referee 1.

(37) Page 5, Text, lines 7-12 -replace with the following: 
 "The solar time cosmic ray modulation was also stable, as 
 shown in Fig. 3. We found that including events with fewer 
 than 8 detector coincidences (lower energy events) resulted 
 in much larger modulation amplitudes than when these events 
 were excluded (higher energy events). To avoid this effect, 
 high multiplicity events with coincident detector numbers 
 greater than or equal to 8 were adopted for Fig. 3.

These statements are replaced as suggested by Referee 1.

(38) Page 5, Text, line 13 - replace the word "revolution" 
 by the word "orbit". 

The suggestion of referee 1 is well taken. The phrase
"...due to the Earth revolution about the Sun." is now changed 
to"...due to the Earth orbital motion around the Sun."

(39) Page 5, Text, line 14 - change "...activity causes no 
 obvious effect on the..." to "...activity cause no obvious 
 effects on the..."

The phrase is modified as "...does not influence the ...". 

(40) Page 5, Text, line 16 - replace the word "feature" with 
 the word "nature" and the word "are" at the end of the line 
 by the word "were"

The replacement of words was done as suggested by Referee 1.

(41) Page 5, Text, line 17 - replace the words "when we" 
 with the word "to"

This is done.

(42) Page 5, Text, line 19 -change "...while above the energy, 
 the..." to "...while above this energy the..."

This is done.

(43) Page 5, Text, line 21 - replace the word 
 "controversial" by the word "contrary"

We now use "contrary" instead of "controversial".

(44) Page 5, Text, line 26 - replace the words 
 "be topped" by the word "peak" and the word 
 "lowed" by  the word "minimize"

We now use "peak" and "minimize" at the places suggested by Referee 1.

(45) Page 5, Text, line 28 - change "However, as explained earlier 
 that the modulation along the Dec direction is partly lost, after 
 applying..." to "However, as explained earlier, the modulation 
 along the Dec direction is partly lost. After applying..."

The sentence is rephrased according to Referee 1.

(46) Page 5, Text, line 29 - change "...Dec belt, the expected 
 C-G anisotropy is distorted and apparently bumps at..." to 
 "...Dec belt the expected C-G anisotropy is distorted and 
 apparently rises at..."

The sentence is modified in the revised manuscript.
"...Dec belt, the expected C-G anisotropy is distorted 
and apparently bumps at..." is changed to "... Dec belt, 
the expected CG  anisotropy is distorted and apparently
peaks at...".

(47) Page 5, Text, line 30 -replace the 
 word "smaller" by the word "small"

The "smaller" is kept for a comparison.

(48) Page 5, Text, line 31 -remove the 
 word "the" after the word "avoid"

Article "the" is now dropped.

(49) Page 5, Text, line 32 - change "...loss-cone anisotropy 
 when primary energy is of about..." to "...loss-cone 
 anisotropies when the primary energy is about ...".

The sentence is revised as suggested by Referee 1.
The phrase "...loss-cone anisotropy when primary energy 
is of about 300TeV..." is now changed to "...`loss-cone' 
anisotropies when the primary energy is of \sim 300TeV...".

(50) Page 5, Text, line 33 - change "...map with Dec greater 
 than 25 degree is used..." to "...map (with Dec greater 
 than 25degree) is used..."

This is done.

(51) Page 5, Text, line 34 - remove the word "being"

This is done.

(52) Page 5, Text, line 35 - replace the word 
 "excludes" by the word "exclude"

This is done.

(53) Page 5, Text, line 36 -change "...Galactic 
 C-G effect at high degree of C.L., assuming no 
 other effect cancelling it out." to "...Galactic 
 C-G effect with a high degree of confidence, 
 assuming no other  cancelling effect is present."

The sentence is rephrased in the spirit of Referee 1 as
"...Galactic CG effect with a high-degree confidence, 
assuming the absence of other cancelling effects."

(54) Page 5, Text, line 37 - delete the 
 word "the" before the word "Galactic"

Article "the" is now dropped.

(55) Page 6, References and Notes, reference 18 - the 
 volume and page numbers should be PASA, 18(1), 12

The correction for the reference PASA is done for 
the now reference 10..

(56) Page 7, Figure 1 caption, line 2 - change 
 "...data taken from different period of time, 
 1997-2001 (up), 2001-2005..." to 
 "...data taken from 1997-2001 (top), 2001-2005..."

Here, the suggestion of Editor is adopted for Figure 1 caption.

(57) Page 7, Figure 1 caption, line 5 -change "...to 
 the solar activities." to "...to solar activity."

This is done.

(58) Page 10, Figure 3 caption, line 2 -hange "...data 
 taken from different period of time, 1997-2001 (up two 
 plots), 2001-2005..." to "...data taken from 1997-2001 
 (top two plots), 20012005..."

Here, the suggestion of Editor is adopted for now Figure 2 caption.

(59) Page 10, Figure 3 caption, line 2 - change "...2D 
 maps on the R.A. like direction respectively." To 
 "...2D maps in solar time."

Here in now Figure 2 caption, "...2D maps on the R.A. like 
direction respectively." is changed to "...2D maps in the 
local solar time."

(60) Page 10, Figure 3 caption, line 6 - change "...to the 
 solar activities." to "...to solar activity."

This is done in now Figure 2 caption.

(61) Page 11, Figure 4 caption, line 4 - 
 replace the word "their" by the word "its"

This is done in now Figure 3.

(62) Page 12, Figure 5 caption - replace with the 
 following: "Sidereal time intensity map and its 
 one-dimension  projection on the R.A. direction 
 for 300 TeV derived from all data. The colored 
 map is the same as  Fig. (4e), while the contours 
 are the "apparent" 2D anisotropy expected from the 
 Galactic CG effect; The 1D projection of the map 
 (bottom) for Dec between 25-70degree where the dashed 
 line is the expected  Galactic CG response while the 
 solid line is the best fit to this observation using 
 a first order harmonic function. The Galactic CG effect 
 is excluded by the observation data with a high degree 
 of confidence.

The suggestion of Referee 1 is well taken and the 
caption of Figure 5 (now Figure 4) is replaced.

---------------------------------------------------------------------
---------------------------------------------------------------------
Review 2

We thank Referee 2 for a positive appraisal of our two new experimental
results. For the new CR anisotropy component towards the Cygnus region,
we now provide more detailed analysis in now Figures 1d and 1e and add 
comments and discussion in the revised manuscript. We have also mentioned 
other relevant experimental results (e.g., HEGRA and EGRET) in this 
context. We also discussed instrumental capability of our Tibet Air 
Shower Arrays and that Milagro experiment. From the theoretical point 
of view, Referee 2 emphasize that the absence of a Galactic 
Compton-Getting rotation anisotropy is consistent with the physical 
expectation and is a satisfying confirmation. We fully agree with 
Referee 2 that our previous statement that GCRs corotate with the 
Galactic spiral arms was somewhat loose and not precise. We have now 
revised our statements and clearly indicated that GCRs corotate with 
local Galactic magnetic environment in the heliospheric neighborhood. 
In response to comments of Referee 2 on density waves and spiral arms, 
we also briefly discuss our experimental results in the context of 
large-scale spiral structures in Galactic magnetohydrodynamic (MHD) 
density waves in the revised manuscript. Due to the Lorentz force of 
the Galactic magnetic field, we infer that the bulk GCR plasma within 
and above the Galactic disk should rotate differentially on large scales. 

The comments of Referee 2 in the second paragraph of the review
report are all well taken. We have now replaced our previous long 
sentence by the one suggested by Referee 2. We also clarify the 
other point raised by Referee 2 on measuring Galactic rotation 
more explicitly using our experimental results. The explanations 
for the key anisotropies like the "tail-in" and "loss-cone" 
features are now provided in item 7 of References and Notes. We 
now include more discussion on the GCR excess around the Cygnus 
region direction and speculate the possible origin. Following
the suggestion of Referee 2, we now discuss the gamma-hadron 
rejection capability and compared with the results of Milagro
experiment. Meanwhile, the reference of Krymsky (1964) is now 
referred to together with that of Parker (1965).

We have made a conscientious effort to communicate our experimental
results to a broader spectrum of audience, including researchers in 
cosmic ray transport theory in the solar, heliospheric and Galactic
magnetic environment as well as in Galactic dynamics, star formation, 
supernovae, magnetic field, gas and dusts and so forth. Meanwhile, 
we have significantly improved the readability of the manuscript 
to minimize language difficulties and grammatical errors.

With these revisions, corrections and explanations, we hope that 
the revised manuscript is now fully acceptable for publication in 
Science as a Research Article. We are looking forward to hearing 
from you soon.


With best regards,

_________

_________

Yu-Qing Lou, Yi Zhang

